Weight-Space Programming for Medical Imaging: Do We Still Need Training Data?

Can a large language model (LLM) write the parameters of a medical image classifier from medical knowledge alone, without any training data? Such classifiers normally require labelled images, which are costly and often unavailable. We investigate this question through weight-space programming (WSP), in which an LLM writes or adapts the weights and biases of a neural network directly, without optimisation on training data. Claude Opus 5.5 and GPT-6 Astra each generate the parameters of a small LeNet-style CNN in a single reply, without tool use and without access to any image. We compare these networks against zero-shot MedSigLIP and against the same architecture trained on labels using the Adam optimiser, across 7 classification tasks in four modalities: chest X-ray, breast ultrasound and abdominal CT (all from MedMNIST), and pelvic MRI (SynthUterus). The LLM-written networks perform above chance on all six MedMNIST tasks, with a mean test AUC of 0.719 for Opus and 0.711 for Astra. Both models outperform MedSigLIP on 5 of 6 tasks while using more than 10,000 times fewer parameters. However, the same network trained with Adam on only 256 labelled images achieves a higher AUC on every MedMNIST task (mean AUC 0.828). On SynthUterus, Opus attains an AUC of 0.764, whereas Astra falls below chance (AUC 0.136) owing to a systematic error. These results show that LLMs can write functional medical classifiers, but that they do not yet replace training data. We release the protocol, logs and all generated weights at https://github.com/MaximilianLindholz/weight-space-programming-medical.

==> README.txt <==
Overleaf project: Weight-Space Programming for Medical Imaging: Do We Still Need Training Data?

main.tex           arXiv preprint (first line \def\ARXIV{}): named authors, page numbers, supplementary material appended.
                   Delete that first line for the anonymous CVPR review version (8 pages + references).
supplementary.tex  CVPR supplementary material (prompt, example answer), compile separately.
sec/               text, one file per section.
tables/, figs/     generated by the code repository (make_tables.py, figures.py); do not edit by hand.
Compiler: pdfLaTeX.

